A-type stars in the Canada-France Imaging Survey II. Tracing the height of the disc at large distances with Blue Stragglers

We present the kinematics of Blue Straggler (BS) stars identified in the Canada-France-Imaging-Survey (CFIS), covering 4000 deg$^2$ on the sky in the $u$-band. The BS sample, characterised through CFIS and Pan-STARRS photometry, has been kinematically decomposed into putative halo and disc populations after cross-matching with Gaia astrometry and SDSS/SEGUE/LAMOST spectroscopy. This decomposition clearly reveals the strong flaring of the outer Milky Way disc. In particular, we show that we can detect this flaring up to a vertical height of $|Z| \simeq 8$ kpc at a Galactocentric distance of $R\sim $27 kpc. While some small level of flaring is expected for extended discs built up by radial migration, we demonstrate that this observed very strong flaring of the Milky Way disc is more likely consistent with it being dynamically heated by the repeated passage of the Sagittarius dwarf spheroidal galaxy through the midplane.

==> Awnser.txt <==
We would like to thank the referee for this helpful and interesting set of comments and suggestions which help in the visibility of the paper. We also add some minor modifications to some paragraphs. All the modification are in bold in new PDF.

> 1.Clarify the last sentence of paragraph 1 on page 5. Did those previous works conclude
> that Monoceros is kinematically associated with a natural disc flare or oscillations     
> (e.g., Widrow et al. 2012)?

We modify this paragraph and the second paragraph of Section 4 to prevent redundancy between these two paragraphs, as it was the case previously. 




> 2. Next paragraph on page 5: clarify what this “feature” means. A bit confusing as it 
> brings to mind a stellar structure. Do you mean the fact that rotational velocities are
> dominated by proper motions in the direction of the Galactic Anticenter?

We clarify this paragraph.



> 3.Include more discussion on the warp/flare distinction. Reference for expected/
> measured amplitudes (e.g., Momany Y., Zaggia S., Gilmore G. et al 2006 A&A, 451, 515)?

As suggested, we added a short discussion about the distinction warp/flare.



> 4.Reference for solar circular velocity of 233 km/s?$

We redo our work using the very recent measurement of 229 km/s published by Eilers et al. 2018 a few weeks ago.



> 5.Typos in caption for Figure 2.

Done


==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
